Meson Screening Masses in (2+1)-Flavor QCD

We present lattice QCD results for mesonic screening masses in the temperature range 140 MeV $\lesssim T \lesssim$ 2500 MeV. Our calculations were carried out using (2+1)-flavors of the Highly Improved Staggered Quark (HISQ) action, with a physical value for the strange quark mass and two values of the light quark mass corresponding to pion masses of 160 MeV and 140 MeV. Continuum-extrapolated results were obtained using calculations with a variety of lattice spacings corresponding to temporal lattice extents $N_\tau = 6 - 16$. We discuss the implications of these results for the effective restoration of various symmetries in the high temperature phase of QCD, as well as the approach toward the perturbative limit.

==> Tables/corner_wall1over20.txt <==
#Nt  Ns  Beta  Temperature  ml  ms  ms/ml  configs
6  24  5.85  119.187980098  0.00712  0.1424  20.0  1166
6  24  5.9  125.449488045  0.0066  0.132  20.0  1000
6  24  5.95  132.073532083  0.00615  0.123  20.0  1000
6  24  6.0  139.077491215  0.00569  0.1138  20.0  3073
6  24  6.025  142.727367206  0.0055  0.11  20.0  1000
6  24  6.05  146.478726453  0.00532  0.1064  20.0  1000
6  24  6.062  148.316058667  0.05235  0.1047  2.0  1000
6  24  6.075  150.333723157  0.00518  0.1036  20.0  1000
6  24  6.09  152.697359405  0.00504  0.1008  20.0  1001
6  24  6.1  154.294500947  0.00499  0.0998  20.0  3363
6  24  6.12  157.540718184  0.04845  0.0969  2.0  1001
6  24  6.125  158.363191017  0.00483  0.0966  20.0  1003
6  24  6.15  162.54191051  0.00468  0.0936  20.0  1000
6  24  6.165  165.10283133  0.00457  0.0914  20.0  1000
6  24  6.185  168.580965853  0.04455  0.0891  2.0  1000
6  24  6.195  170.347578063  0.0044  0.088  20.0  1000
6  24  6.245  179.461365278  0.00415  0.083  20.0  1000
8  32  6.05  109.85904484  0.00532  0.1064  20.0  2108
8  32  6.125  118.772393263  0.00483  0.0966  20.0  2241
8  32  6.195  127.760683547  0.0044  0.088  20.0  1690
8  32  6.245  134.596023959  0.00415  0.083  20.0  2710
8  32  6.285  140.32282553  0.00395  0.079  20.0  2000
8  32  6.341  148.739061533  0.0037  0.074  20.0  1713
8  32  6.354  150.760912187  0.00364  0.0728  20.0  1249
8  32  6.39  156.496685556  0.00347  0.0694  20.0  2604
8  32  6.423  161.933981077  0.00335  0.067  20.0  2031
8  32  6.46  168.238788884  0.0032  0.064  20.0  1644
8  32  6.488  173.159234894  0.0031  0.062  20.0  1790
8  32  6.515  178.027837974  0.00302  0.0604  20.0  3067
8  32  6.575  189.29177965  0.00282  0.0564  20.0  3206
8  32  6.608  195.754253008  0.00271  0.0542  20.0  2379
8  32  6.664  207.166820603  0.00257  0.0514  20.0  2001
8  32  6.74  223.580159393  0.00238  0.0476  20.0  831
8  32  6.8  237.317207223  0.00224  0.0448  20.0  500
8  32  6.88  256.74686782  0.00206  0.0412  20.0  500
8  32  7.03  296.810075334  0.00178  0.0356  20.0  500
10  40  6.488  138.527387915  0.0031  0.062  20.0  9534
10  40  6.515  142.422270379  0.00302  0.0604  20.0  2525
10  40  6.575  151.43342372  0.00282  0.0564  20.0  2512
10  40  6.608  156.603402406  0.00271  0.0542  20.0  2685
10  40  6.664  165.733456483  0.00257  0.0514  20.0  1071
10  40  6.74  178.864127514  0.00238  0.0476  20.0  1021
10  40  6.8  189.853765779  0.00224  0.0448  20.0  800
10  40  6.88  205.397494256  0.00206  0.0412  20.0  650
10  40  6.95  219.868251959  0.00193  0.0386  20.0  500
10  40  7.03  237.448060267  0.00178  0.0356  20.0  600
10  40  7.15  266.026116459  0.0016  0.032  20.0  500
12  48  6.664  138.111213736  0.00257  0.0514  20.0  372
12  48  6.7  143.204386501  0.00248  0.0496  20.0  649
12  48  6.74  149.053439595  0.00238  0.0476  20.0  2214
12  48  6.8  158.211471482  0.00224  0.0448  20.0  2008
12  48  6.88  171.164578547  0.00206  0.0412  20.0  2001
12  48  6.95  183.223543299  0.00193  0.0386  20.0  1300
12  48  7.03  197.873383556  0.00178  0.0356  20.0  1000
12  48  7.15  221.688430382  0.0016  0.032  20.0  730
12  48  7.28  250.176034709  0.00142  0.0284  20.0  800
12  48  7.373  272.419417143  0.00125  0.025  20.0  800
12  48  7.596  332.866237892  0.00101  0.0202  20.0  800
12  48  7.825  407.065091454  0.00082  0.0164  20.0  900


==> Tables/corner_wall1over27.txt <==
#Nt  Ns  Beta  Temperature  ml  ms  ms/ml  configs
6  24  6.025  142.727367206  0.04074  0.11  2.7000490918  990
6  24  6.038  144.665272465  4e-05  0.1082  2705.0  1581
6  24  6.05  146.478726453  0.03941  0.1064  2.69982238011  1649
6  24  6.062  148.316058667  0.03878  0.1047  2.69984528107  1650
6  24  6.075  150.333723157  0.03837  0.1036  2.70002606203  1749
6  24  6.09  152.697359405  0.03733  0.1008  2.70024109295  1386
6  24  6.105  155.099538018  0.03659  0.0988  2.7001913091  1749
6  24  6.12  157.540718184  0.03589  0.0969  2.69991641126  1649
6  24  6.135  160.021357228  0.03519  0.095  2.69963057687  1749
6  24  6.15  162.54191051  0.03467  0.0936  2.69974040958  990
6  24  6.175  166.832761176  0.03356  0.0906  2.69964243147  1472
6  24  6.185  168.580965853  0.00033  0.0891  270.0  1550
8  32  6.315  144.77280332  0.00281  0.0759  27.0106761566  1115
8  32  6.354  150.760912187  0.0027  0.0728  26.962962963  3731
8  32  6.39  156.496685556  0.00257  0.0694  27.0038910506  3514
8  32  6.423  161.933981077  0.00248  0.067  27.0161290323  3250
8  32  6.445  165.655945499  0.00241  0.0652  27.0539419087  2373
8  32  6.474  170.68278504  0.00234  0.0632  27.0085470085  2425
12  48  6.712  144.937921221  0.00181  0.049  27.0718232044  1955
12  48  6.754  151.148635718  0.00173  0.0468  27.0520231214  1484
12  48  6.794  157.274542234  0.00167  0.045  26.9461077844  1407
12  48  6.825  162.166692447  0.00161  0.0436  27.0807453416  1946
12  48  6.85  166.205627696  0.00157  0.0424  27.0063694268  2081
12  48  6.88  171.164578547  0.00153  0.0412  26.9281045752  1960
16  64  6.973  140.504009935  0.00139  0.0376  27.0503597122  451
16  64  7.01  145.591288108  0.00132  0.0357  27.0454545455  973
16  64  7.054  151.841746921  0.00129  0.0348  26.976744186  622
16  64  7.095  157.867625166  0.00124  0.0334  26.935483871  308
16  64  7.156  167.204911546  0.00116  0.0314  27.0689655172  331
16  64  7.188  172.28666873  0.00113  0.0306  27.0796460177  884


==> Tables/point1over20.txt <==
#Nt  Ns  Beta  Temperature  ml  ms  ms/ml  configs
6  24  5.85  119.187980098  0.00712  0.1424  20.0  1166
6  24  5.9  125.449488045  0.0066  0.132  20.0  1000
6  24  5.95  132.073532083  0.00615  0.123  20.0  1000
6  24  6.0  139.077491215  0.00569  0.1138  20.0  3073
6  24  6.025  142.727367206  0.0055  0.11  20.0  1000
6  24  6.05  146.478726453  0.00532  0.1064  20.0  1000
6  24  6.062  148.316058667  0.05235  0.1047  2.0  1000
6  24  6.075  150.333723157  0.00518  0.1036  20.0  1000
6  24  6.09  152.697359405  0.00504  0.1008  20.0  1001
6  24  6.1  154.294500947  0.00499  0.0998  20.0  3363
6  24  6.12  157.540718184  0.04845  0.0969  2.0  1001
6  24  6.125  158.363191017  0.00483  0.0966  20.0  1003
6  24  6.15  162.54191051  0.00468  0.0936  20.0  1000
6  24  6.165  165.10283133  0.00457  0.0914  20.0  1000
6  24  6.185  168.580965853  0.04455  0.0891  2.0  1000
6  24  6.195  170.347578063  0.0044  0.088  20.0  1000
6  24  6.245  179.461365278  0.00415  0.083  20.0  1000
8  32  6.05  109.85904484  0.00532  0.1064  20.0  2108
8  32  6.125  118.772393263  0.00483  0.0966  20.0  2241
8  32  6.195  127.760683547  0.0044  0.088  20.0  1690
8  32  6.245  134.596023959  0.00415  0.083  20.0  2710
8  32  6.285  140.32282553  0.00395  0.079  20.0  2000
8  32  6.341  148.739061533  0.0037  0.074  20.0  1713
8  32  6.354  150.760912187  0.00364  0.0728  20.0  1249
8  32  6.39  156.496685556  0.00347  0.0694  20.0  2604
8  32  6.423  161.933981077  0.00335  0.067  20.0  2031
8  32  6.46  168.238788884  0.0032  0.064  20.0  1644
8  32  6.488  173.159234894  0.0031  0.062  20.0  1790
8  32  6.515  178.027837974  0.00302  0.0604  20.0  3067
8  32  6.575  189.29177965  0.00282  0.0564  20.0  3206
8  32  6.608  195.754253008  0.00271  0.0542  20.0  2379
8  32  6.664  207.166820603  0.00257  0.0514  20.0  2001
8  32  6.74  223.580159393  0.00238  0.0476  20.0  831
8  32  6.8  237.317207223  0.00224  0.0448  20.0  500
8  32  6.88  256.74686782  0.00206  0.0412  20.0  500
8  32  7.03  296.810075334  0.00178  0.0356  20.0  500
10  40  6.488  138.527387915  0.0031  0.062  20.0  9534
10  40  6.515  142.422270379  0.00302  0.0604  20.0  2525
10  40  6.575  151.43342372  0.00282  0.0564  20.0  2512
10  40  6.608  156.603402406  0.00271  0.0542  20.0  2685
10  40  6.664  165.733456483  0.00257  0.0514  20.0  1071
10  40  6.74  178.864127514  0.00238  0.0476  20.0  1021
10  40  6.8  189.853765779  0.00224  0.0448  20.0  800
10  40  6.88  205.397494256  0.00206  0.0412  20.0  650
10  40  6.95  219.868251959  0.00193  0.0386  20.0  500
10  40  7.03  237.448060267  0.00178  0.0356  20.0  600
10  40  7.15  266.026116459  0.0016  0.032  20.0  500
12  48  6.664  138.111213736  0.00257  0.0514  20.0  372
12  48  6.7  143.204386501  0.00248  0.0496  20.0  649
12  48  6.74  149.053439595  0.00238  0.0476  20.0  2214
12  48  6.8  158.211471482  0.00224  0.0448  20.0  2008
12  48  6.88  171.164578547  0.00206  0.0412  20.0  2001
12  48  6.95  183.223543299  0.00193  0.0386  20.0  1300
12  48  7.03  197.873383556  0.00178  0.0356  20.0  1000
12  48  7.15  221.688430382  0.0016  0.032  20.0  730
12  48  7.28  250.176034709  0.00142  0.0284  20.0  800
12  48  7.373  272.419417143  0.00125  0.025  20.0  800
12  48  7.596  332.866237892  0.00101  0.0202  20.0  800
12  48  7.825  407.065091454  0.00082  0.0164  20.0  900


==> Tables/point1over27.txt <==
#Nt  Ns  Beta  Temperature  ml  ms  ms/ml  configs
6  24  6.025  142.727367206  0.04074  0.11  2.7000490918  990
6  24  6.038  144.665272465  4e-05  0.1082  2705.0  1581
6  24  6.05  146.478726453  0.03941  0.1064  2.69982238011  1649
6  24  6.062  148.316058667  0.03878  0.1047  2.69984528107  1650
6  24  6.075  150.333723157  0.03837  0.1036  2.70002606203  1393
6  24  6.09  152.697359405  0.03733  0.1008  2.70024109295  1386
6  24  6.105  155.099538018  0.03659  0.0988  2.7001913091  1749
6  24  6.12  157.540718184  0.03589  0.0969  2.69991641126  1649
6  24  6.135  160.021357228  0.03519  0.095  2.69963057687  1749
6  24  6.15  162.54191051  0.03467  0.0936  2.69974040958  990
6  24  6.175  166.832761176  0.03356  0.0906  2.69964243147  1472
6  24  6.185  168.580965853  0.00033  0.0891  270.0  1475
8  32  6.315  144.77280332  0.00281  0.0759  27.0106761566  1115
8  32  6.354  150.760912187  0.0027  0.0728  26.962962963  3731
8  32  6.39  156.496685556  0.00257  0.0694  27.0038910506  3514
8  32  6.423  161.933981077  0.00248  0.067  27.0161290323  3250
8  32  6.445  165.655945499  0.00241  0.0652  27.0539419087  1912
8  32  6.474  170.68278504  0.00234  0.0632  27.0085470085  1937
12  48  6.712  144.937921221  0.00181  0.049  27.0718232044  1955
12  48  6.754  151.148635718  0.00173  0.0468  27.0520231214  1484
12  48  6.794  157.274542234  0.00167  0.045  26.9461077844  1407
12  48  6.825  162.166692447  0.00161  0.0436  27.0807453416  1946
12  48  6.85  166.205627696  0.00157  0.0424  27.0063694268  2081
12  48  6.88  171.164578547  0.00153  0.0412  26.9281045752  1960
16  64  7.01  145.591288108  0.00132  0.0357  27.0454545455  1000
16  64  7.054  151.841746921  0.00129  0.0348  26.976744186  123
16  64  7.188  172.28666873  0.00113  0.0306  27.0796460177  1011

